Beamforming design for minimizing the signal power estimation error

We study the properties of beamformers in their ability to either maintain or estimate the true signal power of the signal of interest (SOI). Our focus is particularly on the Capon beamformer and the minimum mean squared error (MMSE) beamformer. The Capon beamformer, also known as the minimum power distortionless response (MPDR) or the minimum variance distortionless response (MVDR) beamformer, is a widely used method in array signal processing. A curious feature of both the Capon and the MMSE beamformers is their tendency to either overestimate or underestimate the signal power. That is, they are not asymptotically unbiased (as the sample size approaches infinity). To address this issue, we propose to shrink the Capon beamformer by finding a scaling factor that minimizes the mean squared error (MSE) of the signal power estimate. The new beamformer, referred to as the Capon$^+$ beamformer, is evaluated against the Capon and MMSE beamformers in terms of bias, signal power MSE, and signal waveform MSE. The Capon$^+$ beamformer strikes a better balance between signal power and waveform estimation while also exhibiting minimal bias, which approaches zero as the sample size increases.

==> tikz/ScenarioDdata.txt <==
T SENMSECap SENMSEMMSE SENMSECapplus SPMSECap SPMSEMMSE SPMSECapplus BIASCap BIASMMSE BIASCapplus
40 0.3212975003328331 0.27093435209993005 0.2898968537321621 0.12003261057696664 0.023963040308839105 0.04851486856342953 0.32152894644447316 0.06195437241586229 0.17589762162678832
50 0.24769068036396444 0.21051550713343287 0.22381347096518406 0.07058672377055755 0.012728861728676785 0.022135962586007113 0.24482559986468913 -0.008136393133647066 0.10433495265644353
60 0.21370910965514175 0.182661047030349 0.19328305211890276 0.053825081806036096 0.011146261520343604 0.014464167933241213 0.2129762456483154 -0.03696901723518138 0.074892774969619
70 0.19603565864213265 0.16839565719964533 0.17751131321514513 0.045430291610792276 0.011167246891852353 0.011074023144211192 0.1949777698850838 -0.05321851436230722 0.05824423648804977
80 0.18347627160508184 0.15819688833783185 0.16624520732239687 0.040687518608425705 0.011878346786247706 0.009501583470723107 0.1834852883796844 -0.06403387594794092 0.04738831343534455
90 0.17503750445666127 0.1514788288751853 0.15876221083489264 0.03678422430961749 0.012264214654447912 0.008145236647431204 0.1742667834112565 -0.07215389144108378 0.03896935881744075
100 0.16972413522009824 0.14713455595399522 0.15397217880771644 0.035060780932964976 0.012620391116856115 0.007603296051760823 0.16983126090790163 -0.07652635790982504 0.034677238039291645
110 0.16479293557112468 0.14327122813660284 0.1496434490638546 0.03311158832877082 0.01315003163172791 0.0071783924136737 0.16436505034066803 -0.08089107259331194 0.029944414043844403
120 0.1606259575292275 0.13994685142392987 0.14591841505889894 0.031461586294803806 0.013641661074316934 0.006703947731831051 0.15995201056154618 -0.08544705591294008 0.025524409574373765
130 0.15787705630467003 0.1376693242910507 0.1434182726629655 0.03065970339074262 0.013778916150517372 0.006410956775336472 0.15794539003076394 -0.08759897972910664 0.023496892157704858
140 0.15489460923863754 0.13526319719876992 0.14076022991055392 0.029638232339065717 0.013962370825037653 0.00612844134600083 0.1551799998738442 -0.08982552803191171 0.021100610755869612
150 0.15289162368484555 0.13367475465638592 0.1389944115508992 0.029118315497155902 0.014221112200953673 0.006112626848771991 0.15332702664198275 -0.09115148939819398 0.019586770086643078
160 0.15106180629438024 0.13219868014317973 0.13735321382452154 0.02826306412812265 0.014269181763060019 0.0057600218765675995 0.15145491076542014 -0.09299796443639304 0.01776957516387897
170 0.14964726632812525 0.13124185137403205 0.13617137971949173 0.027362499806605593 0.014896821057396595 0.005686039169222942 0.14822815452629912 -0.09636173952601543 0.014490547457719426
180 0.14828508434363638 0.13005355685763786 0.13492487070619896 0.02717009912524216 0.014724347618881892 0.005583020008446864 0.1479735967761715 -0.09603999669343824 0.014609262175766573
190 0.1472962668460474 0.1292758780050736 0.1340506747971102 0.026878676983658117 0.014887749522568773 0.005559395670817858 0.14691205174289187 -0.09697214914218737 0.013627625619809559
200 0.14656418888937295 0.12856296582154225 0.1333215378877526 0.026997887528264347 0.01479433641147255 0.005521695862843418 0.14742633794161192 -0.09684051522962558 0.013942932589524022
210 0.14528804619584326 0.12757939101342125 0.13221239244246466 0.026367572597857963 0.014879596990756326 0.005338270911219228 0.14577243174790666 -0.09805959550999503 0.012558737783528368
220 0.14428496308332786 0.12679391619916922 0.1313177246984183 0.026240094034870258 0.01524187329367101 0.005457907497360016 0.14477550732129826 -0.09926664868108169 0.011473776691790394
230 0.14375833238404057 0.1263596836539729 0.13084255609225273 0.025927605317642644 0.015166749614444459 0.005281202352591712 0.14422877687958124 -0.09977256398320627 0.01096966200705308
240 0.14244746366553404 0.12532242187418793 0.12968074049950343 0.025473661134500367 0.015315322175062013 0.005181194646184919 0.14292894753722726 -0.10087824793260512 0.009800085203669576

